NN-Based FeFET Compact Modeling for SPICE Simulation

Prototyping and early-stage circuit evaluation for emerging transistor technologies require fast and accurate compact models for SPICE simulations. Standard physics-based compact models, such as BSIM, offer high fidelity but demand extensive domain expertise and time-consuming equation formulation for every new physical effect, significantly slowing technology development. Neural network (NN)-based models offer a scalable alternative approach, but they rely heavily on smooth numerical solver data with explicit high-order derivative information. However, measurement data suffers from complex noise patterns, making derivative extraction challenging and complicating NN-based transistor modeling. This work presents a derivative-free NN training framework employing spectral normalization to naturally smooth derivative behavior and filter measurement noise. Using drain current measurements from a fabricated 28 nm ferroelectric device, we design an NN-based compact model that captures the full spectrum of polarization amplitudes and supports dynamic polarization switching in transient simulations. To demonstrate its capability, we deploy the model in a commercial SPICE software to simulate write and read operations for large-scale memory arrays with up to 512x512 size, including parasitic effects. Our approach bridges raw measurements with NN-based SPICE-compatible transistor modeling, significantly reducing model development time and enabling rapid circuit-level prototyping for emerging devices.

==> 1_initial/data/fit/binned_residuals.csv <==
bin_center,count
-0.48991886,188
-0.4699206,209
-0.44992238,222
-0.42992413,219
-0.40992588,256
-0.38992763,234
-0.36992937,240
-0.34993115,257
-0.3299329,267
-0.30993465,317
-0.28993642,269
-0.26993817,310
-0.24993992,314
-0.22994167,319
-0.20994343,344
-0.18994519,348
-0.16994694,391
-0.14994869,420
-0.12995045,550
-0.1099522,684
-0.08995396,1067
-0.06995571,1769
-0.049957465,4250
-0.02995922,7406
-0.0099609755,14192
0.010037269,16809
0.030035514,6726
0.05003376,2394
0.070032,1471
0.09003025,1082
0.11002849,847
0.13002674,658
0.15002498,591
0.17002323,501
0.19002149,448
0.21001972,368
0.23001796,317
0.2500162,297
0.27001446,231
0.29001272,232
0.31001094,217
0.3300092,188
0.35000744,159
0.37000567,143
0.39000392,137
0.41000217,132
0.43000042,119
0.44999868,122
0.4699969,107
0.48999515,110


==> 1_initial/data/fit/halid_cloud.csv <==
3.408176525550711933e+00,1.037308767400000023e-06
3.405730948343584696e+00,5.310697887973664048e-07
3.376527879340829319e+00,3.533538495355798957e-07
3.241086059310809286e+00,1.175029039799999923e-06
3.245617570018133780e+00,6.891844202903092407e-07
3.209533318089441867e+00,5.349806687399999681e-06
3.171099393942137024e+00,2.007450791000000162e-06
3.091210538509312933e+00,9.160101863350871814e-07
3.035154072722415108e+00,5.055385003200000399e-06
3.019930566163169683e+00,2.700600923699999981e-06
3.007293673558867120e+00,1.497503349499999983e-06
2.951069374042068372e+00,9.594946027184084421e-07
2.875941696525905034e+00,5.628728223300000002e-06
2.849290204980741592e+00,2.356517292800000018e-06
2.903236761020314027e+00,1.665372179200000102e-06
2.815879304606899947e+00,1.381438644399999978e-05
2.775203601353061877e+00,7.918169709700000706e-06
2.734563862469917783e+00,4.215893650199999930e-06
2.744130385074268208e+00,2.162700760800000027e-06
2.665961825372926697e+00,1.973814972130000066e-05
2.634618876313936209e+00,9.125849852699999821e-06
2.614562745590780057e+00,3.974032637019999910e-05
2.483568519403133834e+00,1.974798140940000143e-05
2.481554514644322751e+00,1.036320347470000057e-05
2.456559277012654086e+00,5.293172962730000307e-05
2.440015666493851931e+00,2.979320157409999948e-05
2.401893433559220803e+00,1.061081506188000058e-04
2.324210392862235075e+00,1.850489789329999910e-05
2.369525499935477342e+00,1.169967267210000066e-05
2.287526734755326530e+00,4.302348990329999973e-05
2.294000321480075932e+00,2.643700116169999965e-05
2.258125861713760063e+00,1.443614104519999933e-04
2.230559171577538358e+00,8.055464740299999877e-05
2.206726781931612091e+00,2.957327834507999967e-04
2.138830409380796382e+00,5.852705826909999822e-05
2.167118021675001671e+00,2.864664374329999901e-05
2.071049994679730943e+00,1.592533074912999883e-04
2.112739893187112195e+00,9.397769534740000534e-05
2.048723313353486120e+00,4.646675758608000053e-04
2.032179702834683965e+00,2.607077339213999950e-04
2.010361317947568338e+00,1.349090647645400038e-03
2.034697208783197375e+00,8.522275225393000217e-04
1.954137018430768702e+00,1.571345047394999959e-04
1.882567920751602841e+00,4.575647223372999854e-04
1.926444452997122303e+00,2.721114052522000267e-04
1.855954286438747047e+00,2.533629394691200212e-03
1.847562599943702422e+00,1.318831491743800103e-03
1.849912272162316018e+00,8.706667726545000343e-04
1.817747431455426721e+00,7.797252507947999810e-03
1.820079826672432066e+00,4.571847526382399884e-03
1.761204517103789113e+00,5.641418012756999707e-04
1.683001627775878362e+00,2.739718816630200022e-03
1.704903929527944229e+00,1.510653912793999930e-03
1.730078989013078328e+00,1.025945963804700007e-03
1.663142948499664486e+00,1.855020710665699832e-02
1.651638803669924327e+00,7.860055196181599951e-03
1.712456447373484458e+00,5.370902423492800171e-03
1.619308727278489179e+00,3.317892532280940221e-02
1.611608120847742853e+00,9.246326098673510185e-02
1.557339350084314233e+00,2.485012864787700202e-03
1.500041882967668494e+00,1.419968858749830025e-02
1.485436646251661053e+00,4.853476479073880190e-02
1.496454436991036197e+00,7.889924644723799937e-03
1.538748536926061838e+00,4.825754078286500354e-03
1.470775876316200881e+00,1.507826180225090018e-01
1.446859569805323709e+00,2.833525179606909833e-02
1.448118322779579970e+00,2.928639488362888010e-01
1.428893731900023667e+00,1.010418461694117948e-01
1.419167004371675089e+00,9.790338622270412516e-01
1.407450918995902356e+00,4.121679520923263729e-01
1.335669723745981585e+00,6.065037104726963557e-01
1.317837389944011894e+00,5.815190760277109960e-02
1.363781873504382069e+00,1.115695456914500040e-02
1.340225210700434211e+00,3.088141486160969965e-02
1.298146896989567978e+00,1.527744987693896994e-01
1.247976599872766101e+00,8.452023944703329628e-02
1.357488108633098101e+00,2.388582287054820050e-02
1.229095305258915971e+00,8.989794766318193187e-01
1.246088470411381266e+00,2.864082355372918887e-01
1.176227680340134363e+00,4.549800031707540993e-01
1.159612141079946035e+00,8.875391791094419669e-02
1.072269493525052297e+00,7.670266940099595976e-01
1.089373725116423053e+00,3.027564939998165228e-01
1.130912573266894094e+00,1.685660494799433862e-01
9.496521449739300236e-01,9.721831632866524409e-01
9.531379224411029583e-01,5.150130495825406829e-01


==> 1_initial/data/fit/halid_fit.csv <==
1.496521449739299792e-01,2.377109710295299294e+01
1.906473407373318052e-01,2.172884907464244009e+01
2.316425365007336590e-01,1.976032807310386730e+01
2.726377322641355128e-01,1.787397686927794282e+01
3.136329280275373388e-01,1.607742401993005643e+01
3.546281237909391648e-01,1.437732229679830631e+01
3.956233195543410464e-01,1.277920434962147667e+01
4.366185153177428724e-01,1.128736208924172857e+01
4.776137110811446984e-01,9.904755776062250661e+00
5.186089068445465244e-01,8.632957883820614242e+00
5.596041026079483505e-01,7.472135489739452296e+00
6.005992983713501765e-01,6.421073267800687212e+00
6.415944941347520025e-01,5.477237219125964174e+00
6.825896898981539396e-01,4.636877184952406417e+00
7.235848856615557656e-01,3.895164103918041132e+00
7.645800814249575916e-01,3.246356061671984428e+00
8.055752771883594177e-01,2.683985600855391063e+00
8.465704729517612437e-01,2.201059656672406106e+00
8.875656687151630697e-01,1.790262962759199938e+00
9.285608644785648957e-01,1.444155886119859789e+00
9.695560602419667218e-01,1.155358389104859329e+00
1.010551256005368659e+00,9.167131086466668854e-01
1.051546451768770485e+00,7.214222608799580883e-01
1.092541647532172311e+00,5.631550554091629968e-01
1.133536843295574137e+00,4.361243510086190711e-01
1.174532039058976185e+00,3.351332203062772352e-01
1.215527234822377789e+00,2.555937573364010507e-01
1.256522430585779837e+00,1.935217436358206700e-01
1.297517626349181441e+00,1.455116231935085491e-01
1.338512822112583489e+00,1.086966156880042056e-01
1.379508017875985093e+00,8.069876098825447264e-02
1.420503213639387141e+00,5.957331218495000302e-02
1.461498409402788745e+00,4.375127707283108652e-02
1.502493605166190793e+00,3.198315238429787905e-02
1.543488800929592397e+00,2.328609687086111504e-02
1.584483996692994445e+00,1.689602690311104577e-02
1.625479192456396049e+00,1.222544746476235400e-02
1.666474388219798097e+00,8.827284662993133829e-03
1.707469583983199701e+00,6.364574553231598132e-03
1.748464779746601749e+00,4.585582076283752258e-03
1.789459975510003353e+00,3.303757015650830072e-03
1.830455171273405401e+00,2.381858980245145623e-03
1.871450367036807449e+00,1.719576788478592534e-03
1.912445562800209053e+00,1.244007073345140173e-03
1.953440758563611102e+00,9.024236203068959801e-04
1.994435954327012706e+00,6.568482388738333894e-04
2.035431150090414754e+00,4.800153832987939405e-04
2.076426345853816358e+00,3.523994987971112384e-04
2.117421541617218406e+00,2.600423623836232057e-04
2.158416737380620010e+00,1.929758819827152568e-04
2.199411933144022058e+00,1.440837585551659286e-04
2.240407128907423662e+00,1.082838414363921135e-04
2.281402324670825710e+00,8.194311271674584705e-05
2.322397520434227314e+00,6.246037671893323766e-05
2.363392716197629362e+00,4.796923099095984052e-05
2.404387911961030966e+00,3.712694919969850623e-05
2.445383107724433014e+00,2.896453028700429584e-05
2.486378303487834618e+00,2.278019356128988925e-05
2.527373499251236666e+00,1.806368525511211745e-05
2.568368695014638270e+00,1.444241855747109206e-05
2.609363890778040318e+00,1.164308315852936559e-05
2.650359086541441922e+00,9.464220717448374807e-06
2.691354282304843970e+00,7.756582066528568405e-06
2.732349478068245574e+00,6.409015315567282249e-06
2.773344673831647622e+00,5.338293143884396840e-06
2.814339869595049670e+00,4.481752588054803433e-06
2.855335065358451274e+00,3.791948621354989541e-06
2.896330261121853322e+00,3.232754235909713699e-06
2.937325456885254926e+00,2.776503161496544205e-06
2.978320652648656974e+00,2.401886923062637588e-06
3.019315848412058578e+00,2.092399815263047709e-06
3.060311044175460626e+00,1.835183508120860292e-06
3.101306239938862230e+00,1.620164383153777178e-06
3.142301435702264278e+00,1.439406245139810445e-06
3.183296631465665882e+00,1.286622214478351269e-06
3.224291827229067930e+00,1.156804810256692660e-06
3.265287022992469534e+00,1.045944199448483345e-06
3.306282218755871583e+00,9.508125250165379770e-07
3.347277414519273186e+00,8.687979935534444155e-07
3.388272610282675235e+00,7.977766112331448418e-07
3.429267806046076839e+00,7.360125396266241578e-07
3.470263001809478887e+00,6.820803107308438927e-07
3.511258197572880935e+00,6.348038158844811358e-07
3.552253393336282539e+00,5.932082261675138676e-07
3.593248589099684587e+00,5.564819279677836013e-07
3.634243784863086191e+00,5.239462503840600169e-07
3.675238980626488239e+00,4.950312819276344794e-07
3.716234176389889843e+00,4.692564670516773775e-07
3.757229372153291891e+00,4.462149709733491172e-07
3.798224567916693495e+00,4.255610280418267289e-07
3.839219763680095543e+00,4.069996622638841379e-07
3.880214959443497147e+00,3.902783016684216003e-07
3.921210155206899195e+00,3.751799107573012344e-07
3.962205350970300799e+00,3.615173446669404261e-07
4.003200546733703291e+00,3.491286903433368803e-07
4.044195742497104895e+00,3.378734081490228690e-07
4.085190938260506499e+00,3.276291250028883081e-07
4.126186134023908991e+00,3.182889597786104288e-07
4.167181329787310595e+00,3.097592850657838504e-07
4.208176525550712199e+00,3.019578479152760200e-07


==> 1_initial/data/fit/halid_orig.csv <==
9.695560602419667218e-01,1.883912260927763782e+02
1.010551256005368659e+00,8.125358071783061575e+01
1.051546451768770485e+00,3.648263557702205873e+01
1.092541647532172311e+00,1.700967680829234396e+01
1.133536843295574137e+00,8.216010619430859307e+00
1.174532039058976185e+00,4.102483083633138072e+00
1.215527234822377789e+00,2.113436804205547137e+00
1.256522430585779837e+00,1.121212571464126340e+00
1.297517626349181441e+00,6.115059073909919762e-01
1.338512822112583489e+00,3.423247888620038482e-01
1.379508017875985093e+00,1.964086986660331102e-01
1.420503213639387141e+00,1.153379082151644724e-01
1.461498409402788745e+00,6.923371812337116016e-02
1.502493605166190793e+00,4.243071336031337126e-02
1.543488800929592397e+00,2.652024655495532554e-02
1.584483996692994445e+00,1.688723835699494288e-02
1.625479192456396049e+00,1.094465886462946819e-02
1.666474388219798097e+00,7.212969745679236738e-03
1.707469583983199701e+00,4.829754690295620483e-03
1.748464779746601749e+00,3.283137423815616057e-03
1.789459975510003353e+00,2.264026208996960943e-03
1.830455171273405401e+00,1.582695864424633501e-03
1.871450367036807449e+00,1.120858421500603701e-03
1.912445562800209053e+00,8.036594702467987194e-04
1.953440758563611102e+00,5.830529782378631376e-04
1.994435954327012706e+00,4.277795463483066414e-04
2.035431150090414754e+00,3.172365471824836595e-04
2.076426345853816358e+00,2.376761378452712820e-04
2.117421541617218406e+00,1.798154611229467101e-04
2.158416737380620010e+00,1.373152029676634510e-04
2.199411933144022058e+00,1.057990648904473394e-04
2.240407128907423662e+00,8.221439207145496918e-05
2.281402324670825710e+00,6.441054676066083689e-05
2.322397520434227314e+00,5.085785691546055069e-05
2.363392716197629362e+00,4.045832103013183778e-05
2.404387911961030966e+00,3.241683887625432524e-05
2.445383107724433014e+00,2.615277419547344930e-05
2.486378303487834618e+00,2.123865619770329725e-05
2.527373499251236666e+00,1.735731447784991257e-05
2.568368695014638270e+00,1.427164798803323914e-05
2.609363890778040318e+00,1.180312889017793631e-05
2.650359086541441922e+00,9.816396320330169988e-06
2.691354282304843970e+00,8.208130451559188972e-06
2.732349478068245574e+00,6.898958503545584364e-06
2.773344673831647622e+00,5.827524639933600369e-06
2.814339869595049670e+00,4.946115474311957128e-06
2.855335065358451274e+00,4.217411762819215276e-06
2.896330261121853322e+00,3.612060942723528438e-06
2.937325456885254926e+00,3.106851891836303509e-06
2.978320652648656974e+00,2.683334317722949473e-06
3.019315848412058578e+00,2.326768440442116234e-06
3.060311044175460626e+00,2.025321491801149214e-06
3.101306239938862230e+00,1.769449712373848228e-06
3.142301435702264278e+00,1.551420537728317197e-06
3.183296631465665882e+00,1.364941303498090161e-06
3.224291827229067930e+00,1.204869308753578260e-06
3.265287022992469534e+00,1.066984334988018658e-06
3.306282218755871583e+00,9.478093453213142934e-07
3.347277414519273186e+00,8.444685284785682134e-07
3.388272610282675235e+00,7.545744227047736709e-07
3.429267806046076839e+00,6.761377854539411859e-07
3.470263001809478887e+00,6.074953318678869092e-07
3.511258197572880935e+00,5.472515701135568477e-07
3.552253393336282539e+00,4.942318035553892612e-07
3.593248589099684587e+00,4.474440140564128616e-07
3.634243784863086191e+00,4.060478359643650043e-07
3.675238980626488239e+00,3.693292126528902820e-07
3.716234176389889843e+00,3.366796238366519002e-07
3.757229372153291891e+00,3.075790025205268244e-07
3.798224567916693495e+00,2.815816406517483143e-07
3.839219763680095543e+00,2.583045238866803619e-07
3.880214959443497147e+00,2.374176471567767513e-07
3.921210155206899195e+00,2.186359506365778214e-07
3.962205350970300799e+00,2.017125854281858266e-07
4.003200546733703291e+00,1.864332737427079989e-07
4.044195742497104895e+00,1.726115726391973134e-07
4.085190938260506499e+00,1.600848858476510433e-07
4.126186134023908991e+00,1.487110967000084274e-07
4.167181329787310595e+00,1.383657181625882314e-07
4.208176525550712199e+00,1.289394745337736535e-07

